Orbital misalignment of the super-Earth $\pi$ Men c with the spin of its star

Planet-planet scattering events can leave an observable trace of a planet's migration history in the form of orbital misalignment with respect to the the stellar spin axis, which is measurable from spectroscopic timeseries taken during transit. We present high-resolution spectroscopic transits observed with ESPRESSO of the close-in super-Earth $\pi$ Men c. The system also contains an outer giant planet on a wide, eccentric orbit, recently found to be inclined with respect to the inner planetary orbit. These characteristics are reminiscent of past dynamical interactions. We successfully retrieve the planet-occulted light during transit and find evidence that the orbit of $\pi$ Men c is moderately misaligned with the stellar spin axis with $\lambda = -24.0^\circ \pm 4.1^\circ$ ($\psi = 26.9^{\circ +5.8^\circ}_{\,-4.7^\circ}$). This is consistent with the super-Earth $\pi$ Men c having followed a high-eccentricity migration followed by tidal circularisation, and hints that super-Earths can form at large distances from their star. We also detect clear signatures of solar-like oscillations within our ESPRESSO radial velocity timeseries, where we reach a radial velocity precision of ${\sim}20$ cm/s. We model the oscillations using Gaussian processes and retrieve a frequency of maximum oscillation, $\nu_\text{max} = 2771^{+65}_{-60}$ $\mu$Hz. These oscillations makes it challenging to detect the Rossiter-McLaughlin effect using traditional methods. We are, however, successful using the reloaded Rossiter-McLaughlin approach. Finally, in an appendix we also present updated physical parameters and ephemerides for $\pi$ Men c from a Gaussian process transit analysis of the full TESS Cycle 1 data.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
